QuoteKG: A Multilingual Knowledge Graph of Quotes

Quotes of public figures can mark turning points in history. A quote can explain its originator's actions, foreshadowing political or personal decisions and revealing character traits. Impactful quotes cross language barriers and influence the general population's reaction to specific stances, always facing the risk of being misattributed or taken out of context. The provision of a cross-lingual knowledge graph of quotes that establishes the authenticity of quotes and their contexts is of great importance to allow the exploration of the lives of important people as well as topics from the perspective of what was actually said. In this paper, we present QuoteKG, the first multilingual knowledge graph of quotes. We propose the QuoteKG creation pipeline that extracts quotes from Wikiquote, a free and collaboratively created collection of quotes in many languages, and aligns different mentions of the same quote. QuoteKG includes nearly one million quotes in $55$ languages, said by more than $69,000$ people of public interest across a wide range of topics. QuoteKG is publicly available and can be accessed via a SPARQL endpoint.

==> queries.txt <==
\begin{lstlisting}[float=ht,captionpos=b, caption=SPARQL query: The most frequently mentioned persons in the 20th century., label=lst:sparql3, frame=single]
SELECT ?personName WHERE {
  ?quotation a qkg:Quotation ;
    so:mentions ?person ;
    so:dateCreated .
  ?person rdfs:label ?personName.
  FILTER(?date >= "1801-01-01" AND ?date <= "1899-12-31") .
} GROUP BY ?person
ORDER BY DESC(COUNT(?person)) LIMIT 5
\end{lstlisting}


SELECT ?personLabel ?qText (GROUP_CONCAT(?text; SEPARATOR = ",") AS ?contexts) (GROUP_CONCAT(?source; SEPARATOR = ",") AS ?sources) WHERE {

  ?quotation so:spokenByCharacter [  skos:prefLabel ?personLabel] ;
  qkg:isMisattributed true ;
  qkg:hasText ?quotationText .
  
  ?quotationText so:text ?qText ;
   qkg:hasContext [
   so:text ?text ;
   so:source ?source
  ] .
                 
} GROUP BY ?personLabel ?qText
LIMIT 10


\begin{lstlisting}[float=ht,captionpos=b, caption=SPARQL query: All texts of the quotations with the most manifestions., label=lst:sparql2, frame=single]
SELECT (GROUP_CONCAT(?text; SEPARATOR=", ") AS ?Texts)
WHERE {
  ?quotation a so:Quotation .
  ?quotation qkg:hasText ?quotationText .
  ?quotationText so:text ?text .
} GROUP BY ?quotation
ORDER BY DESC(COUNT(?quotationText)) LIMIT 1
\end{lstlisting}



---- Statistics -----

SELECT (COUNT(?mention) AS ?m)
WHERE
{
 ?mention a qkg:Mention .
 ?mention so:text ?text .
 FILTER(LANG(?text) = "en") .
} 

PREFIX so: <https://schema.org/>
PREFIX qkg: <https://quotekg.l3s.uni-hannover.de/resource/>
SELECT (COUNT(DISTINCT ?person) AS ?m)
WHERE
{
  
 ?quote so:spokenByCharacter ?person .
 ?quote qkg:hasMention ?mention .
 ?mention a qkg:Mention .
 ?mention so:text ?text .
 FILTER(LANG(?text) = "en") .
} 

--Number of persons, quotes, and quote mentions in English

PREFIX so: <https://schema.org/>
PREFIX qkg: <https://quotekg.l3s.uni-hannover.de/resource/>
SELECT (COUNT(DISTINCT ?person) AS ?persons) (COUNT(DISTINCT ?quote) AS ?quotes) (COUNT(DISTINCT ?mention) AS ?mentions)
WHERE {  
 ?quote so:spokenByCharacter ?person .
 ?quote qkg:hasMention ?mention .
 ?mention a qkg:Mention .
 ?mention so:text ?text .
 FILTER(LANG(?text) = "en") .
} 
--- Quote count by language

PREFIX so: <https://schema.org/>
PREFIX qkg: <https://quotekg.l3s.uni-hannover.de/resource/>
SELECT ?lang (COUNT(DISTINCT(?mention)) AS ?cnt)
WHERE
{
 ?mention a qkg:Mention .
  ?mention so:text ?text .
  BIND(LANG(?text) AS ?lang)
} GROUP BY ?lang
ORDER BY DESC(COUNT(DISTINCT(?mention)))

--- Number of mentions with context:

PREFIX so: <https://schema.org/>
PREFIX qkg: <https://quotekg.l3s.uni-hannover.de/resource/>

SELECT (COUNT(DISTINCT ?mention) AS ?mentions)
WHERE {  
 ?mention qkg:hasContext ?context .
} 


--- Quotes with mentions in different languages

SELECT (COUNT(DISTINCT ?quoation) AS ?cnt)
WHERE {  
  ?quoation qkg:hasMention ?mention1 .
  ?quoation qkg:hasMention ?mention2 .

  FILTER(?mention1 != ?mention2 ) .
  
  ?mention1 so:text ?text1 .
  ?mention2 so:text ?text2 .

  FILTER(LANG(?text1) != LANG(?text2)).
}


-- Number of misattributed quotes

SELECT (COUNT(DISTINCT ?quote) AS ?cnt)
WHERE {  
?quote qkg:isMisattributed True .
}

-- Number of languages

SELECT (COUNT(DISTINCT LANG(?text)) AS ?languages)
WHERE {  
?quote rdf:type qkg:Mention .
  ?quote so:text ?text .

}


-----

# Select persons quoted in three languages

SELECT ?personLabel (COUNT(?quotation) AS ?cnt)
WHERE
{
 ?quotation a so:Quotation .
 ?quotation so:spokenByCharacter ?person .
 ?person skos:prefLabel ?personLabel .
 ?quotation qkg:hasMention ?mention1.
  ?mention1 so:text ?text1  .
 ?quotation qkg:hasMention ?mention2 .
            ?mention2 so:text ?text2  .
 
 
  FILTER(LANG(?text1) IN ("en","it","de")) .
  FILTER(LANG(?text2) IN ("en","it","de")) .
  FILTER(LANG(?text1) != LANG(?text2)) .
  
  FILTER(?mention1 != ?mention2 ) .

} 
GROUP BY ?personLabel
ORDER BY DESC(COUNT(?quotation))
LIMIT 500

==> wikidata_quotes.txt <==
SELECT ?quoteLabel ?authorLabel
WHERE 
{
  ?quote wdt:P31/wdt:P279* wd:Q187931.
  FILTER NOT EXISTS{?quote wdt:P31 wd:Q193121} .
         
  {?quote wdt:P170 ?author .}
  UNION {?quote wdt:P50 ?author .}

  SERVICE wikibase:label { bd:serviceParam wikibase:language "en". }
}
